A scalable and robust vertex-star relaxation for high-order FEM

Pavarino proved that the additive Schwarz method with vertex patches and a low-order coarse space gives a $p$-robust solver for symmetric and coercive problems. However, for very high polynomial degree it is not feasible to assemble or factorize the matrices for each patch. In this work we introduce a direct solver for separable patch problems that scales to very high polynomial degree on tensor product cells. The solver constructs a tensor product basis that diagonalizes the blocks in the stiffness matrix for the internal degrees of freedom of each individual cell. As a result, the non-zero structure of the cell matrices is that of the graph connecting internal degrees of freedom to their projection onto the facets. In the new basis, the patch problem is as sparse as a low-order finite difference discretization, while having a sparser Cholesky factorization. We can thus afford to assemble and factorize the matrices for the vertex-patch problems, even for very high polynomial degree. In the non-separable case, the method can be applied as a preconditioner by approximating the problem with a separable surrogate. We demonstrate the approach by solving the Poisson equation and a $H(\mathrm{div})$-conforming interior penalty discretization of linear elasticity in three dimensions at $p = 15$.

==> figures/flops2.txt <==
p iter total_time total_flops resid_time resid_flops solve_time solve_flops factor_time factor_flops
3 5 6.1143e-02 5.87e+05 5.2514e-03 3.13e+05 7.7688e-05 2.41e+04 1.1721e-04 1.72e+03
5 6 6.2903e-02 1.96e+06 5.6547e-03 1.07e+06 1.4821e-04 9.69e+04 2.5687e-04 7.87e+03
7 6 6.7183e-02 4.21e+06 5.9353e-03 2.32e+06 2.0727e-04 2.06e+05 4.4468e-04 2.05e+04
9 6 6.8454e-02 7.72e+06 5.8034e-03 4.26e+06 2.9341e-04 3.57e+05 6.6858e-04 4.17e+04
11 6 7.3056e-02 1.27e+07 5.9591e-03 7.07e+06 3.8105e-04 5.50e+05 9.7815e-04 7.35e+04
13 7 8.1616e-02 2.24e+07 7.6478e-03 1.27e+07 5.7472e-04 9.14e+05 1.5408e-03 1.18e+05
15 7 8.9543e-02 3.25e+07 8.8002e-03 1.85e+07 7.4899e-04 1.24e+06 2.2895e-03 1.77e+05
19 7 9.8876e-02 6.10e+07 7.8577e-03 3.50e+07 1.1417e-03 2.02e+06 3.3835e-03 3.48e+05
23 7 1.1175e-01 1.03e+08 8.5918e-03 5.90e+07 1.5766e-03 3.00e+06 4.8462e-03 6.01e+05
27 7 1.3818e-01 1.60e+08 1.0808e-02 9.22e+07 2.3265e-03 4.18e+06 7.5041e-03 9.55e+05
31 7 1.6549e-01 2.34e+08 1.3076e-02 1.36e+08 2.9351e-03 5.55e+06 1.0422e-02 1.42e+06


==> figures/flops3.txt <==
p iter resid_time resid_flops solve_calls solve_time solve_flops factornum_calls factornum_time factornum_flops factorsym_calls factorsym_time factorsym_flops
3	10 1.5606e-03 1.25e+07	650 5.4858e-04 7.13e+05	65 4.5701e-04 1.95e+05	65 1.1653e-03 0.00e+00
4	10 3.8010e-03 3.19e+07	650 1.2761e-03 2.32e+06	65 1.2861e-03 1.33e+06	65 2.2987e-03 0.00e+00
5	10 5.7953e-03 5.08e+07	650 3.7936e-03 5.72e+06	65 3.4853e-03 5.74e+06	65 4.6658e-03 0.00e+00
6	10 1.1686e-02 9.92e+07	650 8.1233e-03 1.19e+07	65 7.0983e-03 1.88e+07	65 8.1399e-03 0.00e+00
7	10 1.3681e-02 1.42e+08	650 1.3351e-02 2.19e+07	65 1.3276e-02 5.08e+07	65 1.3330e-02 0.00e+00
9	10 3.5013e-02 3.20e+08	650 4.4719e-02 5.89e+07	65 3.8491e-02 2.53e+08	65 3.1410e-02 0.00e+00
11	10 7.1357e-02 6.26e+08	650 1.0453e-01 1.30e+08	65 9.9559e-02 8.97e+08	65 6.1013e-02 0.00e+00
13	10 1.2812e-01 1.11e+09	650 2.0142e-01 2.49e+08	65 2.1544e-01 2.56e+09	65 5.5595e-01 0.00e+00
15	10 1.2217e-01 1.83e+09	650 3.4260e-01 4.37e+08	65 4.2545e-01 6.23e+09	65 9.5807e-01 0.00e+00
19	10 2.2819e-01 4.27e+09	650 7.8981e-01 1.11e+09	65 1.4185e+00 2.70e+10	65 1.9260e+00 0.00e+00
23	10 4.4744e-01 8.56e+09	650 1.5393e+00 2.34e+09	65 4.0056e+00 8.74e+10	65 3.4689e+00 0.00e+00
27	10 9.0445e-01 1.55e+10	650 2.7666e+00 4.40e+09	65 9.8484e+00 2.34e+11	65 6.2297e+00 0.00e+00
31	10 1.7852e+00 2.59e+10	650 4.3266e+00 7.59e+09	65 1.9683e+01 5.44e+11	65 9.9025e+00 0.00e+00


==> figures/memory.txt <==
p	2D	3D
3.0000    0.8131    0.9526
4.0000    0.6866    0.7851
5.0000    0.6228    0.7004
6.0000    0.5606    0.6096
7.0000    0.5168    0.5768
9.0000    0.4361    0.5167
11.0000    0.4059    0.4242
13.0000    0.3671    0.3393
15.0000    0.3583    0.3233
19.0000    0.3218    0.2924
23.0000    0.2900    0.2975
27.0000    0.2912    0.2561
31.0000    0.2627    0.2415

==> figures/runtime2.txt <==
p	setup	solve	basis	slope
3	4.00E-05	1.80E-05	2.41E-04	8.00E-05
7	9.20E-05	1.50E-05	4.74E-04	1.02E-03
15	1.75E-04	3.30E-05	8.56E-04	1.00E-02
31	1.20E-03	2.36E-04	5.89E-03	8.83E-02
63	4.09E-03	5.75E-04	3.71E-02	7.41E-01
127	1.00E-01	1.80E-03	2.33E-01	6.07E+00


==> figures/runtime3.txt <==
p	setup	solve	basis	slope
3	7.10E-05	2.00E-05	4.54E-04	4.38E-04
7	4.39E-03	2.19E-04	6.28E-04	1.30E-02
15	7.50E-02	4.88E-03	2.54E-03	2.73E-01
31	2.49E+00	6.31E-02	7.54E-03	4.99E+00

